Low-Frequency Stabilization of Dielectric Simulation Problems with Conductors and Insulators

When simulating resistive-capacitive circuits or electroquasistatic problems where conductors and insulators coexist, one observes that large time steps or low frequencies lead to numerical instabilities, which are related to the condition number of the system matrix. Here, we propose several stable formulations by scaling the equation systems. This enables a reliable calculation of solutions for very low frequencies (even for the static case), or large time steps. Numerical experiments underline the findings.

==> data/bushing_cnff.csv <==
1e-09,6.00198e+13,5.11529e+06,1.43509e+07,2.1694e+07,2.16936e+07
1e-08,6.00198e+12,5.11684e+06,1.43509e+07,2.1695e+07,2.16936e+07
1e-07,6.00198e+11,5.12175e+06,1.43509e+07,2.16982e+07,2.16936e+07
1e-06,6.00205e+10,5.13726e+06,1.43509e+07,2.17083e+07,2.16938e+07
1e-05,6.00276e+09,5.18656e+06,1.43509e+07,2.17403e+07,2.16964e+07
0.0001,6.0107e+08,5.34377e+06,1.43469e+07,2.18432e+07,2.17235e+07
0.001,6.1423e+07,5.66823e+06,1.38425e+07,2.22436e+07,2.20365e+07
0.01,7.70821e+06,2.96727e+06,5.80339e+06,1.70546e+07,1.76327e+07
0.1,874335,603311,698324,2.44689e+06,2.57467e+06
1,159726,933445,1.00359e+06,448219,471903
10,122662,6.93111e+06,7.70707e+06,343787,362410
100,122221,6.8371e+07,7.67938e+07,342527,361108
1000,122217,6.81534e+08,7.6791e+08,342514,361095
10000,122217,6.80854e+09,7.6791e+09,342514,361095
100000,122217,6.80639e+10,7.6791e+10,342514,361095
1e+06,122217,6.80571e+11,7.6791e+11,342514,361095


==> data/condition_circuit.csv <==
f,w,original,i,iii
1.e-20,6.283185307179586e-20,7.957747154594752e30,4.999999999999986e11,0.9999999999999996
1.e-18,6.283185307179586e-18,7.957747154594751e28,4.999999999999986e11,1.0000000000000027
1.e-16,6.283185307179586e-16,7.957747154594752e26,4.999999999999986e11,1.0000000000000346
1.e-14,6.283185307179587e-14,7.957747154594751e24,4.999999999999986e11,1.0000000000003537
1.e-12,6.283185307179586e-12,7.957747154594752e22,4.999999999999986e11,1.000000000003544
1.e-10,6.283185307179587e-10,7.95774715459475e20,4.999999999999986e11,1.0000000000354483
1.e-8,6.283185307179586e-8,7.957747154594751e18,4.9999999999999884e11,1.00000000035449
1.e-6,6.283185307179586e-6,7.957747154594752e16,5.000000000000012e11,1.000000003544907
0.0001,0.0006283185307179586,7.957747154594762e14,5.0000000000002356e11,1.0000000354490763
0.01,0.06283185307179587,7.957747154595751e12,5.0000000000024927e11,1.0000003544908007
1.,6.283185307179586,7.957747154694751e10,5.000000000025052e11,1.0000035449108426
100.,628.3185307179587,7.95774716459475e8,5.000000000250648e11,1.0000354493911765
10000.,62831.853071795864,7.957748154594835e6,5.0000000025066504e11,1.000354522186115
1.e6,6.283185307179586e6,79578.47155183797,5.0000000252389844e11,1.0035480493686098
1.e8,6.283185307179586e8,796.7753046561172,5.0000019778435767e11,1.0357639887333325
1.e10,6.283185307179586e10,9.018101826841905,5.0172664092499896e11,1.3944747386877774
1.e12,6.283185307179586e12,8.576014625898186,6.138849749580871e12,8.594084052086105
1.e14,6.283185307179586e14,8.999954405813837,6.283169893170275e14,8.999956305576054
1.e16,6.2831853071795864e16,8.999999995440547,6.283185355720604e16,8.999999995630516
1.e18,6.283185307179587e18,8.999999999999543,6.283185312192716e18,8.999999999999536
1.e20,6.283185307179587e20,9.000000000000002,6.283185307680934e20,9.000000000000009
1.e22,6.283185307179586e22,9.,6.283185307229709e22,8.999999999999988
1.e24,6.283185307179586e24,8.999999999999998,6.283185307184601e24,8.999999999999972
1.e26,6.283185307179586e26,9.,6.283185307180105e26,9.000000000000009
1.e28,6.283185307179586e28,8.999999999999996,6.283185307179667e28,8.999999999999991
1.e30,6.283185307179586e30,8.999999999999998,6.283185307179592e30,8.999999999999972
1.e32,6.283185307179587e32,9.,6.2831853071795564e32,9.000000000000009
1.e34,6.283185307179586e34,9.000000000000002,6.283185307179615e34,8.999999999999991
1.e36,6.283185307179587e36,9.,6.283185307179585e36,8.999999999999972
1.e38,6.283185307179586e38,9.,6.283185307179555e38,9.000000000000012
1.e40,6.283185307179586e40,9.,6.2831853071796115e40,8.999999999999934


==> data/conditions_tdei_h_v1-6.csv <==
1e-10,240844594467.994,2.40844594177884e+21,2.4084459417786e+21,3364.17555500387,3362.05928280655,3.25653110896908,3.25653039971444
1e-08,24084458880306.7,2.40844588800026e+21,2.40844588800164e+21,3362.27120148717,3362.05956690295,3.25652989667575,3.25652988958321
1e-06,2.40844588746418e+15,2.40844588746388e+21,2.40844588746388e+21,3362.08073327571,3362.05956974385,3.25652988455282,3.25652988448189
0.0001,2.40844588745849e+17,2.40844588745851e+21,2.40844588745851e+21,3362.06168612611,3362.0595697721,3.25652988443158,3.25652988443088
0.01,2.40844588745844e+19,2.40844588745845e+21,2.40844588745845e+21,3362.05978140786,3362.05956977246,3.25652988443037,3.25652988443036
1,2.40844588745845e+21,2.40844588745845e+21,2.40844588745845e+21,3362.05959093608,3362.05956977253,3.25652988443036,3.25652988443036
100,2.40844588745842e+23,2.40844588745845e+21,2.40844588745845e+21,3362.05957188888,3362.05956977253,3.25652988443036,3.25652988443036
10000,2.40844588745843e+25,2.40844588745845e+21,2.40844588745845e+21,3362.05956998419,3362.05956977253,3.25652988443036,3.25652988443036
1000000,2.40844588745846e+27,2.40844588745845e+21,2.40844588745845e+21,3362.05956979371,3362.05956977253,3.25652988443036,3.25652988443036
100000000,2.40844588745844e+29,2.40844588745845e+21,2.40844588745845e+21,3362.05956977456,3362.05956977253,3.25652988443036,3.25652988443036
10000000000,2.40844588745844e+31,2.40844588745845e+21,2.40844588745845e+21,3362.05956977254,3362.05956977253,3.25652988443036,3.25652988443036

